On Shaping Gain of Multidimensional Constellation in Linear and Nonlinear Optical Fiber Channel

Utilizing the multi-dimensional (MD) space for constellation shaping has been proven to be an effective approach for achieving shaping gains. Despite there exists a variety of MD modulation formats tailored for specific optical transmission scenarios, there remains a notable absence of a dependable comparison method for efficiently and promptly re-evaluating their performance in arbitrary transmission systems. In this paper, we introduce an analytical nonlinear interference (NLI) power model-based shaping gain estimation method to enable a fast performance evaluation of various MD modulation formats in coherent dual-polarization (DP) optical transmission system. In order to extend the applicability of this method to a broader set of modulation formats, we extend the established NLI model to take the 4D joint distribution into account and thus able to analyze the complex interactions of non-iid signaling in DP systems. With the help of the NLI model, we conduct a comprehensive analysis of the state-of-the-art modulation formats and investigate their actual shaping gains in two types of optical fiber communication scenarios (multi-span and single-span). The numerical simulation shows that for arbitrary modulation formats, the NLI power and relative shaping gains in terms of signal-to-noise ratio can be more accurately estimated by capturing the statistics of MD symbols. Furthermore, the proposed method further validates the effectiveness of the reported NLI-tolerant modulation format in the literature, which reveals that the linear shaping gains and modulation-dependent NLI should be jointly considered for nonlinearity mitigation.

==> tikz/Model/NLI_Model.tikz <==
\tikzstyle{Cir} = [draw, circle, 
minimum size=1.5em]
\tikzstyle{block} = [draw, rectangle, 
minimum height=1em,  minimum width=5.5em, font=\footnotesize]
\begin{tikzpicture}[line width=0.75pt,
line/.style = {draw,->}]

\definecolor{mycolor1}{rgb}{0.00000,0.44706,0.74118}%
\definecolor{mycolor2}{rgb}{0.00000,0.49804,0.00000}%
\definecolor{mycolor3}{rgb}{0.92900,0.69400,0.12500}%
\definecolor{mycolor4}{rgb}{0.85098,0.32549,0.09804}%
\definecolor{mycolor5}{rgb}{0.39,0.19,0.0625};

\tikzset{Generic_Node/.style={circle,thick,solid,draw,fill=black!10!white}}
\tikzset{Generic_Node_2/.style={circle,thick,draw,solid,fill=black!30!white}}
\tikzset{OnehotNode/.style={circle, thick, draw,fill=black!0!white,minimum width=0.1cm}}

\node[draw,fill=orange!30!white,dashed,minimum width=25em,minimum height=4.2em,rounded corners] () at (3.2,0) {};

\node [block,minimum height=3em,  minimum width=3.3em,rounded corners,inner sep=0,outer sep=0, align=center, fill=white] (4dmapper) at (-0.5, 0) {DP-4D\\ format};
%%%

\node []  at ($(4dmapper.east)+(0.3, 0.2)$) {\footnotesize{$\boldsymbol{a}_n$}};

\node []  at ($(4dmapper.east)+(0.3, -0.2)$) {\footnotesize{$\boldsymbol{b}_n$}};

\node [block,rounded corners, minimum height=3em,  minimum width=3.5em,inner sep=0,outer sep=0, align=center, fill=white] (PS) at ($(4dmapper) + (2, 0)$) {Pulse \\ Shaping};


\node [block,rounded corners, minimum height=3em,  minimum width=4.7em,inner sep=0,outer sep=0, align=center, fill=white] (channel) at ($(PS) + (2.5, 0)$) {Fiber Channel \\ Fig.~\ref{fig:System_Model}(a)};

\draw[->, thick] ($(4dmapper.east)$) -- ($(PS.west)$);
\draw[->, thick] ($(PS.east)$) -- ($(channel.west)$);
\node[] at ($(PS.east) + (0.45, 0.2)$) {\footnotesize $\boldsymbol{E}(f, 0)$};


\node [block,rounded corners,minimum width=2.5em,minimum height=3em,inner sep=0,outer sep=0, align=center,inner sep=0,outer sep=0, align=center, fill=white] (RxDsp) at ($(channel.east)+(2.2,0)$) {Ideal \\ CDC};

\draw[->, thick] ($(channel.east)$) -- ($(RxDsp.west)$);
\node[] at ($(RxDsp.west) + (-0.9, 0.2)$) {\footnotesize $\boldsymbol{E}(f, N_s, L_s)$};


\node[rotate=-90] at ($(RxDsp.south) + (0.2, -1.4)$) {\footnotesize $\boldsymbol{\tilde{E}}(f, N_s, L_s)$};

\node[draw,fill=blue!30!white,dashed,minimum width=25em,minimum height=4em,rounded corners] () at (3.2,-4.2) {};

\node [block,draw,fill=white,rounded corners,minimum width=4em,minimum height=3em,inner sep=0,outer sep=0, align=center] (first-order) at ($(RxDsp.south)+(-0.2, -3.7)$) {First-order\\ RP selector};

\draw[->, thick] ($(RxDsp.south)$) -- ($(first-order.north)+(0.2,0)$);

\node [block,draw,fill=white,rounded corners,minimum width=3.5em,minimum height=3em,inner sep=0,outer sep=0, align=center] (PSD) at ($(first-order.west)+(-2.7, 0)$) {PSD \\estimator};
%
\draw[->, thick] ($(first-order.west)$) -- ($(PSD.east)$);
\node[] at ($(first-order.west) + (-1, 0.2)$) {\footnotesize $\boldsymbol{S}(f, N_s, L_s)$};


\node [block,draw,fill=white,rounded corners,minimum width=4.5em,minimum height=3em,inner sep=0,outer sep=0, align=center] (NLI) at ($(PSD.west)+(-2, 0)$) {NLI Power \\ Eq.~\eqref{eta}};
\draw[->, thick] ($(PSD.west)$) -- ($(NLI.east)$);



\node [block,draw,fill=green!50!white,rounded corners,minimum width=3em,minimum height=1.8em,inner sep=0,outer sep=0, align=center] (sci) at ($(NLI.north)+(-1, 0.8)$) {SCI};

\node [block,draw,fill=green!50!white,rounded corners,minimum width=5em,minimum height=2.1em,inner sep=0,outer sep=0, align=center] (xci) at ($(sci.east)+(2, 0)$) {XCI \\ (X1:Eq.~\eqref{X1})};

\node [block,draw,fill=green!50!white,rounded corners,minimum width=3em,minimum height=1.9em,inner sep=0,outer sep=0, align=center] (mci) at ($(xci.east)+(2, 0)$) {MCI};

\draw[->, thick,dashed,color = green] ($(NLI.north)$) -- ($(sci.south)$);
\draw[->, thick,dashed,color = green] ($(NLI.north)$) -- ($(xci.south)$);
\draw[->, thick,dashed,color = green] ($(NLI.north)$) -- ($(mci.south)$);

\node [block,draw,fill=red!50!white,rounded corners,minimum width=5.5em,minimum height=1.5em,inner sep=0,outer sep=0, align=center] (phi) at ($(4dmapper.south)+(0.2, -1)$) {$\Phi_i = \mathbb{E}\{|\cdot|^2\}$};

\node [] () at ($(4dmapper.south)+(0.5, -0.5)$) {$b_\text{x}, b_\text{y}$};
\node [] () at ($(4dmapper.south)+(-0.4, -0.5)$) {$a_\text{x}, a_\text{y}$};
\node [] () at ($(channel.south)+(-0.65, -0.5)$) {$\alpha, \beta_2, \gamma$};
\node[] at ($(channel.south)+(0.5, -0.5)$) {$N_s, L_s$};

\node [block,draw,fill=red!50!white,rounded corners,minimum width=7.5em,minimum height=1.5em,inner sep=0,outer sep=0, align=center] (mu) at ($(channel.south)+(0, -1)$) {$\mu_i = \int\int (\cdot) df_1df_2$};

\draw[->, thick,dashed,color = red!70!white] ($(4dmapper.south)$) -- ($(phi.north) + (-0.2,0)$);
\draw[->, thick,dashed,color = red!70!white] ($(channel.south)$) -- ($(mu.north)$);

\node[font=\Large] (jia) at ($(phi)+(2,0)$) {$\otimes$};
\draw[->, thick,dashed,color = red!70!white] ($(phi.east)$) -- ($(jia.west) + (0.1,0)$);
\draw[->, thick,dashed,color = red!70!white] ($(mu.west)$) -- ($(jia.east) + (-0.1,0)$);

\draw[->, thick,dashed] ($(jia.south) + (0,0.1)$) -- ($(sci.north)$);
\draw[->, thick,dashed] ($(jia.south)+ (0,0.1)$) -- ($(xci.north)$);
\draw[->, thick,dashed] ($(jia.south)+ (0,0.1)$) -- ($(mci.north)$);

% \node[] () at ($(0,0)$) {(i))};
% \node[] () at ($(NLI.west)+(-0.9,0.2)$) {(ii)};
\end{tikzpicture}

==> tikz/Model/dual-pol1.tikz <==
\begin{tikzpicture}[scale=1]
\node at (1.65, 0){\textcolor{cyan}{1D}};
\draw[black, fill=cyan!60] (2+0.2, -0.3) --(2+0.2,0.3) -- (2.6+0.2,0.3) -- (2.6+0.2,-0.3) -- (2+0.2, -0.3);
\node at (1.67, -1){\textcolor{cyan}{PS-1D}};
\draw[black, fill=cyan!60,pattern = north east lines,pattern color = cyan] (2+0.2, -1.3) --(2+0.2,-0.7) -- (2.6+0.2,-0.7) -- (2.6+0.2,-1.3) -- (2+0.2, -1.3);

\draw[|-|,thick] (2.1, -1.5)--(2.9,-1.5);

\node at (2.5, -1.8)  {\textbf{Amplitude}};



% \draw[black, fill=cyan!60] (0.3, -0.3) --(0.3,0.3) -- (0.9,0.3) -- (0.9,-0.3) -- (0.3, -0.3);

% \draw[black, fill=cyan!60,pattern = north east lines,pattern color = cyan] (0.3, -1.3) --(0.3,-0.7) -- (0.9,-0.7) -- (0.9,-1.3) -- (0.3, -1.3);

\node at (3.5, 0){\textcolor{red}{2D}};
% \draw[black, fill=red!60] (2.3, -0.3) --(2.3,0.3) -- (2.9,0.3) -- (2.9,-0.3) -- (2.3, -0.3);

% \draw[black, fill=red!60] (3.3, -0.3) --(3.3,0.3) -- (3.9,0.3) -- (3.9,-0.3) -- (3.3, -0.3);

\draw[black, fill=red!60] (4.2, -0.3) --(4.2,0.3) -- (4.8,0.3) -- (4.8,-0.3) -- (4.2, -0.3);

\draw[black, fill=red!60] (5.2, -0.3) --(5.2,0.3) -- (5.8,0.3) -- (5.8,-0.3) -- (5.2, -0.3);

% \node [draw,solid,minimum height=2em,fill=red!40!white,opacity=0.4, minimum width=5em,rounded corners] () at (3.1, 0) {};
\node [draw,solid,minimum height=2em, fill=red!40!white,opacity=0.4, minimum width=5em,rounded corners] () at (5, 0) {};

\node at (3.5, -1){\textcolor{red}{PS-2D}};
% \draw[black, fill=red!60,pattern = north east lines,pattern color = red] (2.3, -1.3) --(2.3, -0.7) -- (2.9, -0.7) -- (2.9,-1.3) -- (2.3, -1.3);

% \draw[black, fill=red!60,pattern = north east lines,pattern color = red] (3.3, -1.3) --(3.3,-0.7) -- (3.9,-0.7) -- (3.9,-1.3) -- (3.3, -1.3);

\draw[black, fill=red!60,pattern = north east lines,pattern color = red] (4.2, -1.3) --(4.2,-0.7) -- (4.8,-0.7) -- (4.8,-1.3) -- (4.2, -1.3);

\draw[black, fill=red!60,pattern = north east lines,pattern color = red] (5.2, -1.3) --(5.2,-0.7) -- (5.8,-0.7) -- (5.8,-1.3) -- (5.2, -1.3);

% \node [draw,solid,minimum height=2em,fill=red!40!white,opacity=0.4, minimum width=5em,rounded corners] () at (3.1, -1) {};
\node [draw,solid,minimum height=2em, fill=red!40!white,opacity=0.4, minimum width=5em,rounded corners] () at (5, -1) {};

% \draw[|-|,thick] (2.2, -1.5)--(3.1,-1.5);
% \draw[-|,thick] (3.1, -1.5)--(4.1,-1.5);
\draw[|-|,thick] (4.1, -1.5)--(5,-1.5);
\draw[-|,thick] (5.0, -1.5)--(5.9,-1.5);
% \node at (2.6, -1.8)  {$\textbf{I}_\textbf{x}$};
% \node at (3.5, -1.8)  {$\textbf{I}_\textbf{y}$};
\node at (4.4, -1.8)  {$\textbf{I}$};
\node at (5.4, -1.8)  {$\textbf{Q}$};

\node at (6.6, 0) {\textcolor{blue}{PM-2D}};
\draw[black, fill=blue!60] (7.3, -0.3) --(7.3,0.3) -- (7.9,0.3) -- (7.9,-0.3) -- (7.3, -0.3);

\draw[black, fill=blue!60] (8.3, -0.3) --(8.3,0.3) -- (8.9,0.3) -- (8.9,-0.3) -- (8.3, -0.3);

\draw[black, fill=blue!50!black] (9.3, -0.3) --(9.3,0.3) -- (9.9,0.3) -- (9.9,-0.3) -- (9.3, -0.3);

\draw[black, fill=blue!50!black] (10.3, -0.3) --(10.3,0.3) -- (10.9,0.3) -- (10.9,-0.3) -- (10.3, -0.3);

\node at (6.6, -1) {\textcolor{blue}{DP-4D}};
\draw[black, fill=blue!100] (7.3, -1.3) --(7.3, -0.7) -- (7.9, -0.7) -- (7.9,-1.3) -- (7.3, -1.3);

\draw[black, fill=blue!100] (8.3, -1.3) --(8.3,-0.7) -- (8.9,-0.7) -- (8.9,-1.3) -- (8.3, -1.3);

\draw[black, fill=blue!100] (9.3, -1.3) --(9.3,-0.7) -- (9.9,-0.7) -- (9.9,-1.3) -- (9.3, -1.3);

\draw[black, fill=blue!100] (10.3, -1.3) --(10.3,-0.7) -- (10.9,-0.7) -- (10.9,-1.3) -- (10.3, -1.3);

\node [draw,solid,minimum height=2em,fill=blue!40!white,opacity=0.4, minimum width=5em,rounded corners] () at (8.1, 0) {};
\node [draw,solid,minimum height=2em,fill=blue!40!white,opacity=0.4, minimum width=5em,rounded corners] () at (10.1, 0) {};

\node [draw,solid,minimum height=2em,fill=blue!40!white,opacity=0.4, minimum width=11em,rounded corners] () at (9.1, -1) {};

\draw[|-|,thick] (7.2, -1.5)--(8.1,-1.5);
\draw[-|,thick] (8.1, -1.5)--(9.1,-1.5);
\draw[-|,thick] (9.1, -1.5)--(10.1,-1.5);
\draw[-|,thick] (10.1, -1.5)--(11,-1.5);
\node at (7.6, -1.8)  {$\textbf{I}_\textbf{x}$};
\node at (8.5, -1.8)  {$\textbf{I}_\textbf{y}$};
\node at (9.5, -1.8)  {$\textbf{Q}_\textbf{x}$};
\node at (10.5, -1.8)  {$\textbf{Q}_\textbf{y}$};

\node at (11.4, 0){\textcolor{brown}{8D}};
\draw[black, fill=brown!60] (11.8, -0.3) --(11.8,0.3) -- (12.4,0.3) -- (12.4,-0.3) -- (11.8, -0.3);

\draw[black, fill=brown!60] (12.8, -0.3) --(12.8,0.3) -- (13.4,0.3) -- (13.4,-0.3) -- (12.8, -0.3);

\draw[black, fill=brown!60] (13.8, -0.3) --(13.8,0.3) -- (14.4,0.3) -- (14.4,-0.3) -- (13.8, -0.3);

\draw[black, fill=brown!60] (14.8, -0.3) --(14.8,0.3) -- (15.4,0.3) -- (15.4,-0.3) -- (14.8, -0.3);

\draw[black, fill=brown!60] (11.8, -1.3) --(11.8, -0.7) -- (12.4, -0.7) -- (12.4,-1.3) -- (11.8, -1.3);

\draw[black, fill=brown!60] (12.8, -1.3) --(12.8, -0.7) -- (13.4, -0.7) -- (13.4,-1.3) -- (12.8, -1.3);

\draw[black, fill=brown!60] (13.8, -1.3) --(13.8, -0.7) -- (14.4, -0.7) -- (14.4,-1.3) -- (13.8, -1.3);

\draw[black, fill=brown!60] (14.8, -1.3) --(14.8, -0.7) -- (15.4, -0.7) -- (15.4,-1.3) -- (14.8, -1.3);

\node [draw,solid,minimum height=5em,fill=brown!40!white,opacity=0.4, minimum width=15.5em,rounded corners] () at (14.38, -0.5) {};

\draw[->, thick] (15.7, -1.2)--(15.7,0.2);
\node[inner sep=0,outer sep=0, align=center] at (16.4, -0.5)  {\small Time\\ \small Frequency\\ \small  Space};

\draw[|-|,thick] (11.7, -1.5)--(12.6,-1.5);
\draw[-|,thick] (12.6, -1.5)--(13.6,-1.5);
\draw[-|,thick] (13.6, -1.5)--(14.6,-1.5);
\draw[-|,thick] (14.6, -1.5)--(15.6,-1.5);
\node at (12.1, -1.8)  {$\textbf{I}_\textbf{x}$};
\node at (13.0, -1.8)  {$\textbf{I}_\textbf{y}$};
\node at (14.0, -1.8)  {$\textbf{Q}_\textbf{x}$};
\node at (15.0, -1.8)  {$\textbf{Q}_\textbf{y}$};


\node at (17.5, 0) {\textcolor{green}{16D}};
\node [draw,solid,minimum height=6em,fill=green!40!white,opacity=0.4, minimum width=15.5em,rounded corners] () at (20.6, -0.46) {};

\draw[black, fill=green!60] (18, 0.1) --(18,0.5) -- (18.6,0.5) -- (18.6,0.1) -- (18, 0.1);

\draw[black, fill=green!60] (18, 0) --(18,-0.4) -- (18.6,-0.4) -- (18.6,0) -- (18, 0);

\draw[black, fill=green!60] (18, -0.5) --(18,-0.9) -- (18.6,-0.9) -- (18.6,-0.5) -- (18, -0.5);

\draw[black, fill=green!60] (18, -1) --(18,-1.4) -- (18.6,-1.4) -- (18.6,-1) -- (18, -1);


\draw[black, fill=green!60] (19-0.1, 0.1) --(19-0.1,0.5) -- (19.6-0.1,0.5) -- (19.6-0.1,0.1) -- (19-0.1, 0.1);

\draw[black, fill=green!60] (19-0.1, 0) --(19-0.1,-0.4) -- (19.6-0.1,-0.4) -- (19.6-0.1,0) -- (19-0.1, 0);

\draw[black, fill=green!60] (19-0.1, -0.5) --(19-0.1,-0.9) -- (19.6-0.1,-0.9) -- (19.6-0.1,-0.5) -- (19-0.1, -0.5);

\draw[black, fill=green!60] (19-0.1, -1) --(19-0.1,-1.4) -- (19.6-0.1,-1.4) -- (19.6-0.1,-1) -- (19-0.1, -1);


\draw[black, fill=green!60] (20-0.2, 0.1) --(20-0.2,0.5) -- (20.6-0.2,0.5) -- (20.6-0.2,0.1) -- (20-0.2, 0.1);

\draw[black, fill=green!60] (20-0.2, 0) --(20-0.2,-0.4) -- (20.6-0.2,-0.4) -- (20.6-0.2,0) -- (20-0.2, 0);

\draw[black, fill=green!60] (20-0.2, -0.5) --(20-0.2,-0.9) -- (20.6-0.2,-0.9) -- (20.6-0.2,-0.5) -- (20-0.2, -0.5);

\draw[black, fill=green!60] (20-0.2, -1) --(20-0.2,-1.4) -- (20.6-0.2,-1.4) -- (20.6-0.2,-1) -- (20-0.2, -1);


\draw[black, fill=green!60] (21-0.3, 0.1) --(21-0.3,0.5) -- (21.6-0.3,0.5) -- (21.6-0.3,0.1) -- (21-0.3, 0.1);

\draw[black, fill=green!60] (21-0.3, 0) --(21-0.3,-0.4) -- (21.6-0.3,-0.4) -- (21.6-0.3,0) -- (21-0.3, 0);

\draw[black, fill=green!60] (21-0.3, -0.5) --(21-0.3,-0.9) -- (21.6-0.3,-0.9) -- (21.6-0.3,-0.5) -- (21-0.3, -0.5);

\draw[black, fill=green!60] (21-0.3, -1) --(21-0.3,-1.4) -- (21.6-0.3,-1.4) -- (21.6-0.3,-1) -- (21-0.3, -1);

\draw[->, thick] (21.7, -1.2)--(21.7,0.2);
\node[inner sep=0,outer sep=0, align=center] at (22.4, -0.5)  {\small Time\\ \small Frequency\\ \small  Space};

\draw[|-|,thick] (17.9, -1.7)--(18.8,-1.7);
\draw[-|,thick] (18.8, -1.7)--(19.7,-1.7);
\draw[-|,thick] (19.7, -1.7)--(20.6,-1.7);
\draw[-|,thick] (20.6, -1.7)--(21.5,-1.7);
\node at (18.3, -2)  {$\textbf{I}_\textbf{x}$};
\node at (19.2, -2)  {$\textbf{I}_\textbf{y}$};
\node at (20.1, -2)  {$\textbf{Q}_\textbf{x}$};
\node at (21.0, -2)  {$\textbf{Q}_\textbf{y}$};


\node[inner sep=0,outer sep=0, align=center] at (23.7, -0.5)  {\footnotesize ......};



% % \node[] at (6.9, -0.4) {\scalebox{3.3}{\input{./tikz/Model/component.tikz}}};

% \draw[|-|,thick] (4.8, -1.5)--(5.7,-1.5);
% \draw[-|,thick] (5.7, -1.5)--(6.7,-1.5);
% \draw[-|,thick] (6.7, -1.5)--(7.6,-1.5);
% \draw[-|,thick] (7.6, -1.5)--(8.6,-1.5);
% \node at (5.3, -1.8)  {$\textbf{I}_\textbf{x}$};
% \node at (6.4, -1.8)  {$\textbf{I}_\textbf{y}$};
% \node at (7.2, -1.8)  {$\textbf{Q}_\textbf{x}$};
% \node at (8.1, -1.8)  {$\textbf{Q}_\textbf{y}$};

\end{tikzpicture}

